Matrosov's theorem using a family of auxiliary functions: an analysis tool to aid time-varying nonlinear control design

We present a new result on uniform attractivity of the origin for nonlinear time-varying systems. Our theorem generalizes Matrosov's theorem which extends, in a certain manner, Krasovskii-LaSalle invariance principle to the case of general nonlinear time-varying systems. We show the utility of our theorem by addressing a control problem of port interconnected driftless systems. The latter includes as special case, the control of chained-form nonholonomic systems which has been extensively studied in the literature.

==> channels.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{channels.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7134,729)(1044,-1423)
\put(1460,-1110){\makebox(0,0)[lb]{\smash{\SetFigFont{14}{14.4}{\familydefault}{\mddefault}{\updefault}{$\Sigma_1$}%
}}}
\put(2710,-1050){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{$g_1$}%
}}}
\put(3903,-1110){\makebox(0,0)[lb]{\smash{\SetFigFont{14}{14.4}{\familydefault}{\mddefault}{\updefault}{$\Sigma_2$}%
}}}
\put(6640,-1050){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{$g_{n-1}$}%
}}}
\put(7870,-1110){\makebox(0,0)[lb]{\smash{\SetFigFont{14}{14.4}{\familydefault}{\mddefault}{\updefault}{$\Sigma_n$}%
}}}
%%%%---------------------  Modify from here.
\put(2170,-800){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{14.4}{\familydefault}{\mddefault}{\updefault}{$y_{1}$}%
}}}
\put(3170,-800){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{14.4}{\familydefault}{\mddefault}{\updefault}{$u_{2,\ell}$}%
}}}
\put(4770,-800){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{14.4}{\familydefault}{\mddefault}{\updefault}{$y_{2}$}%
}}}
\put(6170,-800){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{14.4}{\familydefault}{\mddefault}{\updefault}{$y_{n-1}$}%
}}}
\put(7070,-800){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{14.4}{\familydefault}{\mddefault}{\updefault}{$u_{n,\ell}$}%
}}}
%                -- the lower ones...
\put(2170,-1350){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{14.4}{\familydefault}{\mddefault}{\updefault}{$u_{1,r}$}%
}}}
\put(3170,-1350){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{14.4}{\familydefault}{\mddefault}{\updefault}{$y_{2}$}%
}}}
\put(4770,-1350){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{14.4}{\familydefault}{\mddefault}{\updefault}{$u_{2,r}$}%
}}}
\put(6170,-1350){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{14.4}{\familydefault}{\mddefault}{\updefault}{$u_{n-1,r}$}%
}}}
\put(7070,-1350){\makebox(0,0)[lb]{\smash{\SetFigFont{11}{14.4}{\familydefault}{\mddefault}{\updefault}{$y_{n}$}%
}}}
\end{picture}

